Causal Inference in Observational Data

Our aging population increasingly suffers from multiple chronic diseases simultaneously, necessitating the comprehensive treatment of these conditions. Finding the optimal set of drugs for a combinatorial set of diseases is a combinatorial pattern exploration problem. Association rule mining is a popular tool for such problems, but the requirement of health care for finding causal, rather than associative, patterns renders association rule mining unsuitable. To address this issue, we propose a novel framework based on the Rubin-Neyman causal model for extracting causal rules from observational data, correcting for a number of common biases. Specifically, given a set of interventions and a set of items that define subpopulations (e.g., diseases), we wish to find all subpopulations in which effective intervention combinations exist and in each such subpopulation, we wish to find all intervention combinations such that dropping any intervention from this combination will reduce the efficacy of the treatment. A key aspect of our framework is the concept of closed intervention sets which extend the concept of quantifying the effect of a single intervention to a set of concurrent interventions. We also evaluated our causal rule mining framework on the Electronic Health Records (EHR) data of a large cohort of patients from Mayo Clinic and showed that the patterns we extracted are sufficiently rich to explain the controversial findings in the medical literature regarding the effect of a class of cholesterol drugs on Type-II Diabetes Mellitus (T2DM).

==> sigproc_copy.txt <==
@article{cooper1997simple,
  title={A simple constraint-based algorithm for efficiently mining observational databases for causal relationships},
  author={Cooper, G.},
  journal={Data Mining and Knowledge Discovery},
  volume={1},
  number={2},
  pages={203--224},
  year={1997},
  publisher={Springer}
}

@article{silverstein2000scalable,
  title={Scalable techniques for mining causal structures},
  author={Silverstein, C. and Brin, S. and Motwani, R. and Ullman, J.},
  journal={Data Mining and Knowledge Discovery},
  volume={4},
  number={2-3},
  pages={163--192},
  year={2000},
  publisher={Springer}
}

@article{mani2012theoretical,
  title={A theoretical study of Y structures for causal discovery},
  author={Mani, S. and Spirtes, P.  and Cooper, G.},
  journal={arXiv preprint arXiv:1206.6853},
  year={2012}
}

@ARTICLE{bowman:reasoning,
	AUTHOR = "M. Bowman and S.Debray and L.Peterson",
	TITLE = "Reasoning About Naming Systems",
	JOURNAL = "ACM Trans. Program. Lang. Syst.",
	VOLUME = {15},
	NUMBER = {5},
	PAGES = {795-825},
	MONTH = "November",
	YEAR = {1993}	}

@article{bielby1977structural,
  title={Structural equation models},
  author={Bielby, W. and Hauser, R.},
  journal={Annual review of sociology},
  pages={137--161},
  year={1977},
  publisher={JSTOR}
}

@article{robins2000marginal,
  title={Marginal structural models and causal inference in epidemiology},
  author={Robins, J. and Hernan, M. and Brumback, B.},
  journal={Epidemiology},
  pages={550--560},
  year={2000},
  publisher={JSTOR}
}

@book{rosenbaum2002observational,
  title={Observational studies},
  author={Rosenbaum, P.},
  year={2002},
  publisher={Springer}
}

@article{austin2011optimal,
  title={Optimal caliper widths for propensity-score matching when estimating differences in means and differences in proportions in observational studies},
  author={Austin, P.},
  journal={Pharmaceutical statistics},
  volume={10},
  number={2},
  pages={150--161},
  year={2011},
  publisher={Wiley Online Library}
}

@article{freedman1997association,
  title={From association to causation via regression},
  author={Freedman, D.},
  journal={Advances in applied mathematics},
  volume={18},
  number={1},
  pages={59--110},
  year={1997},
  publisher={Elsevier}
}

@incollection{elwert2013graphical,
  title={Graphical causal models},
  author={Elwert, F.},
  booktitle={Handbook of causal analysis for social research},
  pages={245--273},
  year={2013},
  publisher={Springer}
}

@inproceedings{melton1996history,
  title={History of the Rochester epidemiology project},
  author={Melton, L.},
  booktitle={Mayo Clinic Proceedings},
  volume={71},
  number={3},
  pages={266--274},
  year={1996},
  organization={Elsevier}
}

@inproceedings{dehaspe1998finding,
  title={Finding Frequent Substructures in Chemical Compounds.},
  author={Dehaspe, L. and Toivonen, H. and King, R.},
  booktitle={KDD},
  volume={98},
  pages={1998},
  year={1998}
}

@article{chandola2009anomaly,
  title={Anomaly detection: A survey},
  author={Chandola, V. and Banerjee, A. and Kumar, V.},
  journal={ACM computing surveys (CSUR)},
  volume={41},
  number={3},
  pages={15},
  year={2009},
  publisher={ACM}
}

@article{jiang2006research,
  title={Research issues in data stream association rule mining},
  author={Jiang, N. and Gruenwald, L.},
  journal={ACM Sigmod Record},
  volume={35},
  number={1},
  pages={14--19},
  year={2006},
  publisher={ACM}
}

@inproceedings{han2000freespan,
  title={FreeSpan: frequent pattern-projected sequential pattern mining},
  author={Han, J. and Pei, J. and Mortazavi-Asl, B. and Chen, Q. and Dayal, U. and Hsu, M.},
  booktitle={ACM-SIGKDD},
  pages={355--359},
  year={2000},
  organization={ACM}
}

@article{han2004mining,
  title={Mining frequent patterns without candidate generation: A frequent-pattern tree approach},
  author={Han, J. and Pei, J. and Yin, Y. and Mao, R.},
  journal={Data mining and knowledge discovery},
  volume={8},
  number={1},
  pages={53--87},
  year={2004},
  publisher={Springer}
}

@article{huupponen2013statins,
  title={Statins and the risk of developing diabetes},
  author={Huupponen, R. and Viikari, J.},
  journal={BMJ},
  volume={346},
  year={2013},
  publisher={BMJ Publishing Group Ltd}
}

@article{castrostatin,
  title={Statin Use, Diabetes Incidence and Overall Mortality in Normoglycemic and Impaired Fasting Glucose Patients},
  author={Castro, M Regina and Simon, Gyorgy and Cha, Stephen S and Yawn, Barbara P and Melton III, L Joseph and Caraballo, Pedro J},
  journal={Journal of General Internal Medicine},
  pages={1--7},
  publisher={Springer}
}

@inproceedings{agrawal1994fast,
  title={Fast algorithms for mining association rules},
  author={Agrawal, R. and Srikant, R.},
  booktitle={Proc. 20th int. conf. very large data bases, VLDB},
  volume={1215},
  pages={487--499},
  year={1994}
}

@article{goethals2003survey,
  title={Survey on frequent pattern mining},
  author={Goethals, B.},
  journal={Univ. of Helsinki},
  year={2003}
}

@article{han2007frequent,
  title={Frequent pattern mining: current status and future directions},
  author={Han, J. and Cheng, H. and Xin, D. and Yan, X.},
  journal={Data Mining and Knowledge Discovery},
  volume={15},
  number={1},
  pages={55--86},
  year={2007},
  publisher={Springer}
}

@article{centers2011national,
  title={National diabetes fact sheet: national estimates and general information on diabetes and prediabetes in the United States, 2011},
  author={},
  journal={Atlanta, GA: US Department of Health and Human Services, Centers for Disease Control and Prevention},
  volume={201},
  year={2011}
}

@article{sekhon2008neyman,
  title={The Neyman-Rubin model of causal inference and estimation via matching methods},
  author={Sekhon, J.},
  journal={The Oxford handbook of political methodology},
  pages={271--299},
  year={2008},
  publisher={Citeseer}
}



@ARTICLE{braams:babel,
	AUTHOR = "Johannes Braams",
	TITLE = "Babel, a Multilingual Style-Option System for Use with LaTeX's Standard Document Styles",
	JOURNAL = {TUGboat},
	VOLUME = {12},
	NUMBER = {2},
	PAGES = {291-301},
	MONTH = "June",
	YEAR = {1991}	}

@INPROCEEDINGS{clark:pct,
	AUTHOR = "M. Clark",
	TITLE = "Post Congress Tristesse",
	BOOKTITLE = "TeX90 Conference Proceedings",
	PAGES = "84-89",
	ORGANIZATION = "TeX Users Group",
	MONTH = "March", 
	YEAR = {1991}	}

@book{matthews2006introduction,
  title={Introduction to randomized controlled clinical trials},
  author={Matthews, J.},
  year={2006},
  publisher={CRC Press}
}

@article{oldridge1988cardiac,
  title={Cardiac rehabilitation after myocardial infarction: combined experience of randomized clinical trials},
  author={Oldridge, N. and Guyatt, G. and Fischer, M. and Rimm, A.},
  journal={Jama},
  volume={260},
  number={7},
  pages={945--950},
  year={1988},
  publisher={American Medical Association}
}

@ARTICLE{herlihy:methodology,
	AUTHOR = "Maurice H.",
	TITLE = "A Methodology for Implementing Highly Concurrent
	Data Objects",
	JOURNAL = {ACM Trans. Program. Lang. Syst.},
	VOLUME = {15},
	NUMBER = {5},
	PAGES = {745-770},
	MONTH = "November",
	YEAR = {1993}	}

@BOOK{Lamport:LaTeX,
	AUTHOR = "L. Lamport",
	TITLE = "LaTeX User's Guide and Document Reference Manual",
	PUBLISHER = "Addison-Wesley Publishing Company",
	ADDRESS = "Reading, Massachusetts",
	YEAR = "1986"	}

@BOOK{salas:calculus,
	AUTHOR = "S.L. Salas and E. Hille",
	TITLE = "Calculus: One and Several Variable",
	PUBLISHER = "John Wiley and Sons",
	ADDRESS = "New York",
	YEAR = "1978"	}

@article{austin2011introduction,
  title={An introduction to propensity score methods for reducing the effects of confounding in observational studies},
  author={Austin, P.},
  journal={Multivariate behavioral research},
  volume={46},
  number={3},
  pages={399--424},
  year={2011},
  publisher={Taylor \& Francis}
}


@article{stuart2010matching,
  title={Matching methods for causal inference: A review and a look forward},
  author={Stuart, E.},
  journal={Statistical science: a review journal of the Institute of Mathematical Statistics},
  volume={25},
  number={1},
  pages={1},
  year={2010},
  publisher={NIH Public Access}
}

@inproceedings{cooper1999causal,
  title={Causal discovery from a mixture of experimental and observational data},
  author={Cooper, G. and Yoo, C.},
  booktitle={Proceedings of the Fifteenth conference on Uncertainty in artificial intelligence},
  pages={116--125},
  year={1999},
  organization={Morgan Kaufmann Publishers Inc.}
}

@article{robins2000marginal,
  title={Marginal structural models and causal inference in epidemiology},
  author={Robins, J. and Hernan, M. and Brumback, B.},
  journal={Epidemiology},
  volume={11},
  number={5},
  pages={550--560},
  year={2000},
  publisher={LWW}
}

@article{lunceford2004stratification,
  title={Stratification and weighting via the propensity score in estimation of causal treatment effects: a comparative study},
  author={Lunceford, J. and Davidian, M.},
  journal={Statistics in medicine},
  volume={23},
  number={19},
  pages={2937--2960},
  year={2004}
}

@article{lunceford2004stratification,
  title={Stratification and weighting via the propensity score in estimation of causal treatment effects: a comparative study},
  author={Lunceford, J. and Davidian, M.},
  journal={Statistics in medicine},
  volume={23},
  number={19},
  pages={2937--2960},
  year={2004}
}

@article{austin2015estimating,
  title={Estimating the effect of treatment on binary outcomes using full matching on the propensity score},
  author={Austin, P. and Stuart, E.},
  journal={Statistical methods in medical research},
  pages={0962280215601134},
  year={2015},
  publisher={SAGE Publications}
}

@article{austin2015moving,
  title={Moving towards best practice when using inverse probability of treatment weighting (IPTW) using the propensity score to estimate causal treatment effects in observational studies},
  author={Austin, P. and Stuart, E.},
  journal={Statistics in medicine},
  volume={34},
  number={28},
  pages={3661--3679},
  year={2015},
  publisher={Wiley Online Library}
}

@article{rosenbaum1983central,
  title={The central role of the propensity score in observational studies for causal effects},
  author={Rosenbaum, P. and Rubin, D.},
  journal={Biometrika},
  volume={70},
  number={1},
  pages={41--55},
  year={1983},
  publisher={Biometrika Trust}
}

@inproceedings{lambert2007more,
  title={More bang for their bucks: Assessing new features for online advertisers},
  author={Lambert, D. and Pregibon, D.},
  booktitle={Proceedings of the 1st international workshop on Data mining and audience intelligence for advertising},
  pages={7--15},
  year={2007},
  organization={ACM}
}

@article{didelez2001judea,
  title={Judea Pearl: Causality: Models, reasoning, and inference},
  author={Didelez, V. and Pigeot, I.},
  journal={Politische Vierteljahresschrift},
  volume={42},
  number={2},
  pages={313--315},
  year={2001},
  publisher={Springer}
}

@inproceedings{chan2010evaluating,
  title={Evaluating online ad campaigns in a pipeline: causal models at scale},
  author={Chan, D. and Ge, R. and Gershony, O. and Hesterberg, T. and Lambert, D.},
  booktitle={Proceedings of the 16th ACM SIGKDD international conference on Knowledge discovery and data mining},
  pages={7--16},
  year={2010},
  organization={ACM}
}

@inproceedings{li2013mining,
  title={Mining causal association rules},
  author={Li, J. and Le, T. and Liu, L. and Liu, J. and Jin, Z. and Sun, B.},
  booktitle={Data Mining Workshops (ICDMW), 2013 IEEE 13th International Conference on},
  pages={114--123},
  year={2013},
  organization={IEEE}
}

@inproceedings{agrawal1994fast,
  title={Fast algorithms for mining association rules},
  author={Agrawal, R. and Srikant, R. and others},
  booktitle={Proc. 20th int. conf. very large data bases, VLDB},
  volume={1215},
  pages={487--499},
  year={1994}
}

@article{li2015causal,
  title={Causal Decision Trees},
  author={Li, J. and Ma, S. and Le, T. and Liu, L. and Liu, J.},
  journal={arXiv preprint arXiv:1508.03812},
  year={2015}
}

@article{li2015observational,
  title={From Observational Studies to Causal Rule Mining},
  author={Li, J. and Le, T. and Liu, L. and Liu, J. and Jin, Z. and Sun, B. and Ma,S.},
  journal={ACM Transactions on Intelligent Systems and Technology (TIST)},
  volume={7},
  number={2},
  pages={14},
  year={2015},
  publisher={ACM}
}

@inproceedings{heckerman1995bayesian,
  title={A Bayesian approach to learning causal networks},
  author={Heckerman, D.},
  booktitle={Proceedings of the Eleventh conference on Uncertainty in artificial intelligence},
  pages={285--295},
  year={1995},
  organization={Morgan Kaufmann Publishers Inc.}
}

@article{heckerman1997bayesian,
  title={Bayesian networks for data mining},
  author={Heckerman, D.},
  journal={Data mining and knowledge discovery},
  volume={1},
  number={1},
  pages={79--119},
  year={1997},
  publisher={Springer}
}

@inproceedings{simon2011simple,
  title={A simple statistical model and association rule filtering for classification},
  author={Simon, G. and Kumar, V. and Li, P.},
  booktitle={Proceedings of the 17th ACM SIGKDD international conference on Knowledge discovery and data mining},
  pages={823--831},
  year={2011},
  organization={ACM}
}

@inproceedings{simon2013survival,
  title={Survival association rule mining towards type 2 diabetes risk assessment},
  author={Simon, G. and Schrom, J. and Castro, M. and Li, P. and Caraballo, P.},
  booktitle={AMIA Annual Symposium Proceedings},
  volume={2013},
  pages={1293},
  year={2013},
  organization={American Medical Informatics Association}
}

@article{shepherd2002pravastatin,
  title={Pravastatin in elderly individuals at risk of vascular disease (PROSPER): a randomised controlled trial},
  author={Shepherd, James and Blauw, Gerard J and Murphy, Michael B and Bollen, Edward LEM and Buckley, Brendan M and Cobbe, Stuart M and Ford, Ian and Gaw, Allan and Hyland, Michael and Jukema, J Wouter and others},
  journal={The Lancet},
  volume={360},
  number={9346},
  pages={1623--1630},
  year={2002},
  publisher={Elsevier}
}

@article{rahimtoola1985perspective,
  title={A perspective on the three large multicenter randomized clinical trials of coronary bypass surgery for chronic stable angina.},
  author={Rahimtoola, SH},
  journal={Circulation},
  volume={72},
  number={6 Pt 2},
  pages={V123--35},
  year={1985}
}

@article{murphy2002dynamic,
  title={Dynamic bayesian networks},
  author={Murphy, K.},
  journal={Probabilistic Graphical Models, M. Jordan},
  year={2002}
}

@book{jensen1996introduction,
  title={An introduction to Bayesian networks},
  author={Jensen, F.},
  volume={210},
  year={1996},
  publisher={UCL press London}
}


@article{granger1988some,
  title={Some recent development in a concept of causality},
  author={Granger, C.},
  journal={Journal of econometrics},
  volume={39},
  number={1},
  pages={199--211},
  year={1988},
  publisher={Elsevier}
}

@article{holland1988differential,
  title={Differential item performance and the Mantel-Haenszel procedure},
  author={Holland, P. and Thayer, D.},
  journal={Test validity},
  pages={129--145},
  year={1988}
}
